SPoT: Subpixel Placement of Tokens in Vision Transformers

Vision Transformers naturally accommodate sparsity, yet standard tokenization methods confine features to discrete patch grids. This constraint prevents models from fully exploiting sparse regimes, forcing awkward compromises. We propose Subpixel Placement of Tokens (SPoT), a novel tokenization strategy that positions tokens continuously within images, effectively sidestepping grid-based limitations. With our proposed oracle-guided search, we uncover substantial performance gains achievable with ideal subpixel token positioning, drastically reducing the number of tokens necessary for accurate predictions during inference. SPoT provides a new direction for flexible, efficient, and interpretable ViT architectures, redefining sparsity as a strategic advantage rather than an imposed limitation.

==> figures/priors/gauss.txt <==
1.047183990478515625e+02,1.103154830932617188e+02
1.100308532714843750e+02,1.087564544677734375e+02
1.165591812133789062e+02,1.457796325683593750e+02
8.317029571533203125e+01,7.320112609863281250e+01
1.622098541259765625e+02,1.515536499023437500e+02
1.282810363769531250e+02,5.659835815429687500e+01
1.124187393188476562e+02,1.155536193847656250e+02
9.934962463378906250e+01,1.010174789428710938e+02
9.917863464355468750e+01,1.406355285644531250e+02
1.555129089355468750e+02,1.213651123046875000e+02
1.325734558105468750e+02,1.069831542968750000e+02
7.997823333740234375e+01,8.889810180664062500e+01
1.242339096069335938e+02,1.153852996826171875e+02
9.045084381103515625e+01,1.445074005126953125e+02
1.103168182373046875e+02,7.848759460449218750e+01
1.962186737060546875e+02,1.170228652954101562e+02
8.222685241699218750e+01,9.220426177978515625e+01
1.455635375976562500e+02,4.318548202514648438e+01
1.042759475708007812e+02,1.409202880859375000e+02
1.450872344970703125e+02,1.359412841796875000e+02
1.136264343261718750e+02,1.635667877197265625e+02
9.646514892578125000e+01,1.424984436035156250e+02
1.061477432250976562e+02,1.713161315917968750e+02
1.942043151855468750e+02,8.909030151367187500e+01
1.270761642456054688e+02,1.344886627197265625e+02


==> figures/priors/grid_gauss.txt <==
2.359045410156250000e+01,2.359045410156250000e+01
2.359045410156250000e+01,8.340710449218750000e+01
2.359045410156250000e+01,1.120000000000000000e+02
2.359045410156250000e+01,1.405928955078125000e+02
2.359045410156250000e+01,2.004095458984375000e+02
8.340710449218750000e+01,2.359045410156250000e+01
8.340710449218750000e+01,8.340710449218750000e+01
8.340710449218750000e+01,1.120000000000000000e+02
8.340710449218750000e+01,1.405928955078125000e+02
8.340710449218750000e+01,2.004095458984375000e+02
1.120000000000000000e+02,2.359045410156250000e+01
1.120000000000000000e+02,8.340710449218750000e+01
1.120000000000000000e+02,1.120000000000000000e+02
1.120000000000000000e+02,1.405928955078125000e+02
1.120000000000000000e+02,2.004095458984375000e+02
1.405928955078125000e+02,2.359045410156250000e+01
1.405928955078125000e+02,8.340710449218750000e+01
1.405928955078125000e+02,1.120000000000000000e+02
1.405928955078125000e+02,1.405928955078125000e+02
1.405928955078125000e+02,2.004095458984375000e+02
2.004095458984375000e+02,2.359045410156250000e+01
2.004095458984375000e+02,8.340710449218750000e+01
2.004095458984375000e+02,1.120000000000000000e+02
2.004095458984375000e+02,1.405928955078125000e+02
2.004095458984375000e+02,2.004095458984375000e+02


==> figures/priors/grid_uniform.txt <==
2.200000190734863281e+01,2.200000190734863281e+01
2.200000190734863281e+01,6.700000762939453125e+01
2.200000190734863281e+01,1.120000000000000000e+02
2.200000190734863281e+01,1.570000000000000000e+02
2.200000190734863281e+01,2.020000000000000000e+02
6.700000762939453125e+01,2.200000190734863281e+01
6.700000762939453125e+01,6.700000762939453125e+01
6.700000762939453125e+01,1.120000000000000000e+02
6.700000762939453125e+01,1.570000000000000000e+02
6.700000762939453125e+01,2.020000000000000000e+02
1.120000000000000000e+02,2.200000190734863281e+01
1.120000000000000000e+02,6.700000762939453125e+01
1.120000000000000000e+02,1.120000000000000000e+02
1.120000000000000000e+02,1.570000000000000000e+02
1.120000000000000000e+02,2.020000000000000000e+02
1.570000000000000000e+02,2.200000190734863281e+01
1.570000000000000000e+02,6.700000762939453125e+01
1.570000000000000000e+02,1.120000000000000000e+02
1.570000000000000000e+02,1.570000000000000000e+02
1.570000000000000000e+02,2.020000000000000000e+02
2.020000000000000000e+02,2.200000190734863281e+01
2.020000000000000000e+02,6.700000762939453125e+01
2.020000000000000000e+02,1.120000000000000000e+02
2.020000000000000000e+02,1.570000000000000000e+02
2.020000000000000000e+02,2.020000000000000000e+02


==> figures/priors/salient.txt <==
8.585892486572265625e+01,9.901611328125000000e+01
1.070074691772460938e+02,1.059942703247070312e+02
1.304225311279296875e+02,1.096102294921875000e+02
1.303984375000000000e+02,8.448863220214843750e+01
1.643879089355468750e+02,6.519042205810546875e+01
1.583044128417968750e+02,8.100849151611328125e+01
1.322131652832031250e+02,1.018654479980468750e+02
1.125902252197265625e+02,1.138265838623046875e+02
9.322863006591796875e+01,9.241609191894531250e+01
1.077517852783203125e+02,1.048264007568359375e+02
6.735889434814453125e+01,1.113658523559570312e+02
1.222465057373046875e+02,8.416393280029296875e+01
1.050456542968750000e+02,9.600173950195312500e+01
8.369396209716796875e+01,9.300447845458984375e+01
1.256799545288085938e+02,8.494763946533203125e+01
7.545307922363281250e+01,9.184075164794921875e+01
1.397644042968750000e+02,9.973833465576171875e+01
1.664338531494140625e+02,8.754039001464843750e+01
7.173640441894531250e+01,9.615287780761718750e+01
1.144860382080078125e+02,8.263999938964843750e+01
1.676707000732421875e+02,7.553873443603515625e+01
1.346192626953125000e+02,7.278450775146484375e+01
6.014584350585937500e+01,1.038067703247070312e+02
1.006101913452148438e+02,1.038404312133789062e+02
1.475081481933593750e+02,7.744724273681640625e+01


==> figures/priors/uniform.txt <==
2.004220275878906250e+02,1.662539062500000000e+02
1.795377044677734375e+02,3.568782806396484375e+01
1.012010192871093750e+02,7.616793823242187500e+01
8.619606018066406250e+01,1.431080474853515625e+02
1.314451599121093750e+02,1.218370971679687500e+02
6.196160507202148438e+01,3.773207855224609375e+01
7.416675567626953125e+01,2.359772300720214844e+01
1.321105957031250000e+02,4.999368286132812500e+01
3.103463554382324219e+01,1.893034973144531250e+02
3.593449401855468750e+01,1.842899322509765625e+01
3.856260681152343750e+01,1.997423095703125000e+02
1.843748016357421875e+02,6.403903198242187500e+01
2.147309570312500000e+02,3.533589553833007812e+01
2.074311523437500000e+02,7.557061767578125000e+01
2.872196578979492188e+01,5.864286422729492188e+01
1.550282135009765625e+02,6.300253677368164062e+01
8.324641418457031250e+01,1.575214385986328125e+02
1.505854797363281250e+02,1.160680770874023438e+02
1.997724304199218750e+02,7.751963806152343750e+01
1.726489105224609375e+02,2.064720001220703125e+02
8.018038940429687500e+01,1.099580154418945312e+02
8.543984985351562500e+01,5.545357894897460938e+01
1.370997314453125000e+02,1.795903015136718750e+02
7.916911315917968750e+01,1.362790985107421875e+02
1.504506072998046875e+02,1.483554382324218750e+02


==> figures/train_logs/B16_cls_full7.csv <==
epoch,training,loss,timedelta,Acc1,Acc5,n_sigma,last_lr,Acc1_pct,Acc5_pct
0,False,1.8266093635559082,1.9158625602722168,0.7665227007865906,0.9335661113262177,0.9997732043266296,1.5658573369601516e-06,76.65227007865906,93.35661113262177
0,True,2.3098814658164977,3.638123213481903,0.66474296875,0.85190546875,0.999937655544281,1.5658573369601516e-06,66.47429687500001,85.190546875
1,False,1.7381693589687348,1.851646809577942,0.7891704750061035,0.9458818542957306,0.9985038042068481,5.819941018470327e-06,78.91704750061035,94.58818542957306
1,True,1.9138726361751557,3.620543245315552,0.75182890625,0.91054453125,0.9992503652572632,5.819941018470327e-06,75.182890625,91.054453125
2,False,1.6971326434612275,1.886451668739319,0.7993558371067047,0.9518241453170776,0.9960452318191528,1.2445831693840434e-05,79.93558371067047,95.18241453170776
2,True,1.806814084672928,3.6179229616165163,0.77827578125,0.92529921875,0.9973947869300842,1.2445831693840434e-05,77.827578125,92.529921875
3,False,1.6743089032173157,1.911786723136902,0.8038546580076218,0.9555137091875077,0.9922889471054077,2.0794941018470318e-05,80.38546580076218,95.55137091875076
3,True,1.7561653865814209,3.633551937007904,0.79095546875,0.93208828125,0.9943145660400391,2.0794941018470318e-05,79.095546875,93.208828125
4,False,1.6621460437774658,1.9806308794021605,0.8087094628810882,0.956065742969513,0.9872652292251587,3.005e-05,80.87094628810883,95.6065742969513
4,True,1.7311611724376679,3.623684488582611,0.798103125,0.93536328125,0.9898507722854615,3.005e-05,79.81031250000001,93.536328125
5,False,1.6583764111995698,1.916638321876526,0.8099189269542694,0.9560591101646423,0.9811517000198364,3.930505898152968e-05,80.99189269542694,95.60591101646423
5,True,1.717706756544113,3.6314810316085815,0.8016984375,0.93717109375,0.9843312005996704,3.930505898152968e-05,80.16984375,93.71710937499999
6,False,1.6601338648796082,1.905929753780365,0.8079330039024353,0.9562820607423782,0.973941445350647,4.765416830615958e-05,80.79330039024353,95.62820607423782
6,True,1.7117190865039826,3.630898167800903,0.80318828125,0.93788671875,0.9776436069488526,4.765416830615958e-05,80.318828125,93.78867187499999
7,False,1.659863442182541,1.8789780044555664,0.8080553507804871,0.956231575012207,0.9664826393127441,5.428005898152968e-05,80.8055350780487,95.6231575012207
7,True,1.7045488310813903,3.678060964679718,0.80492734375,0.93874765625,0.9702300100326539,5.428005898152968e-05,80.492734375,93.874765625
8,False,1.6565244233608245,1.8879941248893737,0.8092714470624923,0.9576964181661606,0.9589951038360596,5.8534142663039855e-05,80.92714470624924,95.76964181661606
8,True,1.7005537366390229,3.634235846996307,0.80630390625,0.93933515625,0.963008681678772,5.8534142663039855e-05,80.630390625,93.933515625
9,False,1.6611278331279755,1.9583820629119872,0.8080844634771347,0.9562625300884247,0.9514821767807007,6e-05,80.80844634771347,95.62625300884247
9,True,1.6955420949935913,3.6426100784301756,0.80762109375,0.94000390625,0.9555291981697083,6e-05,80.76210937500001,94.000390625
10,False,1.660523270368576,1.936462275981903,0.8092839765548706,0.9561339181661606,0.945792555809021,5.990906134512728e-05,80.92839765548706,95.61339181661606
10,True,1.6900777923583985,3.6713746948242187,0.809478125,0.940728125,0.9486956295013428,5.990906134512728e-05,80.9478125,94.0728125
11,False,1.6582972133159637,1.868299298286438,0.8109898287057876,0.9561729812622071,0.9406400918960571,5.963680604755657e-05,81.09898287057877,95.6172981262207
11,True,1.6835548837184906,3.6384022406578063,0.8112515625,0.9415765625,0.9430725909233093,5.963680604755657e-05,81.12515625,94.15765625
12,False,1.65835467338562,2.0365941023826597,0.81009949862957,0.9574653595685959,0.9365221858024597,5.918491265173146e-05,81.009949862957,95.74653595685959
12,True,1.6804287543296814,3.634594424724579,0.8117890625,0.94176015625,0.9383166825294494,5.918491265173146e-05,81.17890625000001,94.17601562499999
13,False,1.6577973639965058,1.8647615337371826,0.80890625,0.9571900802850724,0.9324973225593567,5.855616723070704e-05,80.890625,95.71900802850723
13,True,1.675334369945526,3.6318922986984252,0.813371875,0.9425,0.9345061378479004,5.855616723070704e-05,81.3371875,94.25
14,False,1.6570506989955902,1.8894730496406555,0.8105501919984818,0.9575678068399429,0.9279715418815613,5.7754446209082964e-05,81.05501919984818,95.7567806839943
14,True,1.670850368309021,3.634937314891815,0.81470078125,0.94298828125,0.9305817911148071,5.7754446209082964e-05,81.470078125,94.298828125
15,False,1.6574655020236968,1.9122680258750915,0.809750884771347,0.95743587911129,0.924850583076477,5.678469246355685e-05,80.9750884771347,95.743587911129
15,True,1.667425626039505,3.6364300674438477,0.81597265625,0.94370546875,0.9263375702857971,5.678469246355685e-05,81.597265625,94.370546875
16,False,1.6545036005973817,1.9585108947753906,0.8112242037057876,0.9572015035152436,0.9233006238937378,5.5652884848445724e-05,81.12242037057877,95.72015035152435
16,True,1.6638857153892517,3.6401876353263853,0.81655078125,0.944246875,0.924170601940155,5.5652884848445724e-05,81.655078125,94.4246875
17,False,1.651373977661133,1.9139854097366333,0.81158571600914,0.9577240568399429,0.9205236434936523,5.436600133406095e-05,81.158571600914,95.7724056839943
17,True,1.658043841457367,3.6374038173675536,0.81789765625,0.94475703125,0.9220465547561646,5.436600133406095e-05,81.789765625,94.475703125
18,False,1.6574334955215455,1.930671021938324,0.810795990228653,0.9579617482423782,0.91965651512146,5.293197598520092e-05,81.0795990228653,95.79617482423782
18,True,1.655101239156723,3.6330484424591063,0.81923671875,0.94516875,0.9197860097885132,5.293197598520092e-05,81.923671875,94.516875
19,False,1.6561792981624603,1.8662106776237488,0.8113395482301712,0.957442512512207,0.917990505695343,5.135965004500315e-05,81.13395482301712,95.7442512512207
19,True,1.652858896780014,3.6282690527915955,0.81990546875,0.94535546875,0.9189420292854309,5.135965004500315e-05,81.990546875,94.535546875
20,False,1.6530116987228394,2.0197386574745178,0.8113491302728653,0.9586777710914611,0.9173616170883179,4.965871742574042e-05,81.13491302728653,95.86777710914612
20,True,1.6490528748512268,3.6364055245399474,0.82112421875,0.9457203125,0.9174030259132385,4.965871742574042e-05,82.112421875,94.57203125
21,False,1.6547988379001617,1.916791443824768,0.8120832103490829,0.9571886056661606,0.9164071083068848,4.783966494262796e-05,81.2083210349083,95.71886056661606
21,True,1.6455374175071715,3.615596574306488,0.82199921875,0.946425,0.9167672055244446,4.783966494262796e-05,82.199921875,94.6425
22,False,1.653028268814087,1.8994160676002503,0.8130922019481659,0.9574391949176788,0.9151298999786377,4.591370765912049e-05,81.30922019481659,95.74391949176788
22,True,1.6402517577171325,3.6362907501220705,0.8234984375,0.946890625,0.9154890628814697,4.591370765912049e-05,82.34984374999999,94.6890625
23,False,1.6562783360481261,1.9795851826667785,0.8113071203231812,0.9578526681661605,0.9144048690795898,4.3892719742316635e-05,81.13071203231812,95.78526681661606
23,True,1.636686674976349,3.632898058414459,0.8245953125,0.94752578125,0.9149028963088989,4.3892719742316635e-05,82.45953125,94.752578125
24,False,1.6441961646080017,1.911682095527649,0.8148618078231812,0.9590602892637253,0.9140536189079285,4.178916125477016e-05,81.48618078231812,95.90602892637253
24,True,1.6347279000759125,3.631954540538788,0.8252921875,0.94768984375,0.9144268227577209,4.178916125477016e-05,82.52921875,94.768984375
25,False,1.6482227981090545,1.9516486835479736,0.8150729656219482,0.9593727892637253,0.9144708514213562,3.961600133406095e-05,81.50729656219482,95.93727892637253
25,True,1.6304175046920777,3.636373772907257,0.82616640625,0.948384375,0.9142851461410523,3.961600133406095e-05,82.616640625,94.8384375
26,False,1.6510826694965361,1.9545491552352905,0.8140090650320053,0.958420917391777,0.9146446585655212,3.738663823374922e-05,81.40090650320053,95.8420917391777
26,True,1.626304335308075,3.6317547758102418,0.8275234375,0.9487953125,0.9143818952560425,3.738663823374922e-05,82.75234375,94.87953125
27,False,1.650229058265686,1.9024519515037537,0.8139534199237823,0.9582204449176789,0.9143079519271851,3.511481671868682e-05,81.39534199237823,95.82204449176788
27,True,1.6227629951000213,3.6368144184112547,0.8286703125,0.94929140625,0.9143169225692749,3.511481671868682e-05,82.86703125,94.929140625
28,False,1.646203795671463,1.8715783596038817,0.8154444283246994,0.9587201499938964,0.914320707321167,3.281454332397144e-05,81.54444283246994,95.87201499938965
28,True,1.6190388169765473,3.6428168970108032,0.8297265625,0.94975625,0.9145853751182557,3.281454332397144e-05,82.97265625,94.975625
29,False,1.6486334800720215,1.8869645643234252,0.8148780220746994,0.9583571642637253,0.913688600063324,3.0500000000000006e-05,81.48780220746994,95.83571642637253
29,True,1.6159378657341004,3.630760641384125,0.83063984375,0.9501375,0.9140755431175231,3.0500000000000006e-05,83.063984375,95.01375
30,False,1.6409714829921722,1.9028865242004394,0.8176448267698287,0.9600272697210311,0.9134387373924255,2.8185456676028582e-05,81.76448267698288,96.00272697210312
30,True,1.6121108487129212,3.6393386708259583,0.83170390625,0.95037890625,0.9136368823051453,2.8185456676028582e-05,83.170390625,95.037890625
31,False,1.6468659090995788,1.9159222555160522,0.8145312494039536,0.9590702390670777,0.9134467840194702,2.58851832813132e-05,81.45312494039536,95.90702390670776
31,True,1.6083560908317567,3.6377589433670043,0.83250390625,0.9507109375,0.913377018070221,2.58851832813132e-05,83.25039062500001,95.07109375
32,False,1.6461230325698852,1.862410089969635,0.8169450181722641,0.9588096994161606,0.913439154624939,2.3613361766250802e-05,81.69450181722641,95.88096994161606
32,True,1.6068467473983765,3.636763508224487,0.833225,0.95098046875,0.9134662672042847,2.3613361766250802e-05,83.3225,95.098046875
33,False,1.641343457698822,1.8635403990745545,0.8180317658185959,0.9594037437438965,0.9134669899940491,2.1383998665939053e-05,81.80317658185959,95.94037437438965
33,True,1.6049434373378753,3.6192723403930662,0.8337359375,0.95100625,0.9133789426803589,2.1383998665939053e-05,83.37359375,95.10062500000001
34,False,1.6432690846920013,1.9361235475540162,0.8162842714786529,0.9592537593841552,0.9135406017303467,1.9210838745229866e-05,81.6284271478653,95.92537593841553
34,True,1.6003516152381898,3.6355357113838194,0.83501015625,0.95169140625,0.9134101601600647,1.9210838745229866e-05,83.501015625,95.169140625
35,False,1.639245787858963,1.8814627027511597,0.8175633841753006,0.9604127365350723,0.9135359525680542,1.7107280257683367e-05,81.75633841753006,96.04127365350723
35,True,1.597420612192154,3.6311476145744326,0.8356375,0.9521140625,0.9136391548156738,1.7107280257683367e-05,83.56375,95.21140625
36,False,1.63951122879982,1.885631160736084,0.8184146523475647,0.9603298205137253,0.9137864112854004,1.5086292340879512e-05,81.84146523475647,96.03298205137253
36,True,1.5939289974689483,3.637818747329712,0.8367859375,0.952615625,0.9136348327636719,1.5086292340879512e-05,83.67859374999999,95.2615625
37,False,1.6361677360534668,1.8979304504394532,0.8182355535030365,0.9607300269603729,0.9142969250679016,1.3160335057372046e-05,81.82355535030365,96.07300269603729
37,True,1.5910945256233215,3.6389093558311463,0.8377984375,0.95275234375,0.9140077857971192,1.3160335057372046e-05,83.77984375,95.275234375
38,False,1.6358577632904052,1.9387436723709106,0.8195098757743835,0.9599554097652435,0.9146599173545837,1.1341282574259575e-05,81.95098757743835,95.99554097652435
38,True,1.5888911454677581,3.6294646270751953,0.8379015625,0.9532328125,0.9144213815689087,1.1341282574259575e-05,83.79015625000001,95.32328125000001
39,False,1.633326210975647,1.8858292365074159,0.8195323550701141,0.9611630308628082,0.9148685932159424,9.64034995499684e-06,81.95323550701141,96.11630308628082
39,True,1.5864531908512116,3.631993455219269,0.8390890625,0.95336015625,0.9147112990379334,9.64034995499684e-06,83.90890625,95.336015625
40,False,1.6363108098506927,1.9509065175056457,0.8193455183506012,0.9601945757865906,0.9151489734649658,8.068024014799097e-06,81.93455183506012,96.01945757865906
40,True,1.5845081046581269,3.629150383377075,0.83980703125,0.9534453125,0.9149687319755554,8.068024014799097e-06,83.980703125,95.34453125
41,False,1.6368509221076966,1.8982162809371947,0.8181736439466476,0.9606356871128082,0.9150556325912476,6.63399866593906e-06,81.81736439466476,96.06356871128082
41,True,1.5811137273788451,3.63538590593338,0.84044921875,0.95406171875,0.9151168085098267,6.63399866593906e-06,84.044921875,95.406171875
42,False,1.6354589796066283,1.9394822788238526,0.8183380007743836,0.9603803074359893,0.9152010679244995,5.347115151554287e-06,81.83380007743835,96.03803074359894
42,True,1.5791046224594116,3.6370590987205507,0.84109921875,0.9543203125,0.915117554473877,5.347115151554287e-06,84.109921875,95.43203125000001
43,False,1.63445556640625,1.9024568819999694,0.8191273581981658,0.9609515041112899,0.9152897000312805,4.215307536443157e-06,81.91273581981659,96.095150411129
43,True,1.5789240530014037,3.6401495361328124,0.841084375,0.9542609375,0.9152150722503662,4.215307536443157e-06,84.1084375,95.42609374999999
44,False,1.6361442697048187,1.900039756298065,0.8194074296951294,0.9596786552667618,0.9154595732688904,3.245553790917048e-06,81.94074296951294,95.96786552667618
44,True,1.5780470891952514,3.6319458707809447,0.84174765625,0.9540765625,0.915385129737854,3.245553790917048e-06,84.174765625,95.40765624999999
45,False,1.630920616388321,1.9230613613128662,0.8202325326204299,0.9603379279375076,0.9155130386352539,2.4438327692929743e-06,82.023253262043,96.03379279375076
45,True,1.5745981325149536,3.6269239265441895,0.84263515625,0.9547734375,0.9154752264976501,2.4438327692929743e-06,84.263515625,95.47734375
46,False,1.6322404193878173,1.9647168660163878,0.8203725677728653,0.9616432046890259,0.9155945777893066,1.8150873482685415e-06,82.03725677728653,96.16432046890259
46,True,1.5727642122268677,3.6344264563560484,0.84281640625,0.95496328125,0.9155598405838012,1.8150873482685415e-06,84.281640625,95.49632812499999
47,False,1.63798952460289,1.9084809064865111,0.8190835052728653,0.9605999410152435,0.9156324863433838,1.3631939524434391e-06,81.90835052728653,96.05999410152435
47,True,1.572976655960083,3.6287151535987854,0.84288359375,0.95491171875,0.9156132229804993,1.3631939524434391e-06,84.288359375,95.491171875
48,False,1.6301722645759582,1.9607537508010864,0.8203430861234665,0.9608505314588547,0.9156501293182373,1.0909386548727252e-06,82.03430861234665,96.08505314588547
48,True,1.57140856590271,3.6296698756217958,0.84331015625,0.95515390625,0.9156444667816163,1.0909386548727252e-06,84.331015625,95.515390625
49,False,1.6374627912044526,2.02893914937973,0.8180940443277359,0.9606813830137253,0.9156777858734131,1e-06,81.80940443277359,96.06813830137253
49,True,1.5723311434745788,3.638643099784851,0.84330625,0.95494140625,0.9156649942398072,1e-06,84.330625,95.494140625

